An a posteriori error estimator for isogeometric analysis on trimmed geometries

Trimming consists of cutting away parts of a geometric domain, without reconstructing a global parametrization (meshing). It is a widely used operation in computer aided design, which generates meshes that are unfitted with the described physical object. This paper develops an adaptive mesh refinement strategy on trimmed geometries in the context of hierarchical B-spline based isogeometric analysis. A residual a posteriori estimator of the energy norm of the numerical approximation error is derived, in the context of the Poisson equation. The estimator is proven to be reliable, independently of the number of hierarchical levels and of the way the trimmed boundaries cut the underlying mesh. Numerical experiments are performed to validate the presented theory, and to show that the estimator's effectivity index is independent of the size of the active part of the trimmed mesh elements.

==> data/Lshape_est2_p2_eps1_GERS01_Tadm.csv <==
ndofs,err,est,
16,0.24966,0.86593
29,0.23713,0.47559
35,0.17581,0.29035
84,0.11214,0.18451
134,0.070687,0.12318
180,0.044516,0.085167
226,0.028017,0.061445
280,0.01762,0.045711
355,0.011039,0.035366
479,0.0067996,0.029354
586,0.0041717,0.027745
617,0.0027345,0.028471


==> data/Lshape_est2_p2_eps1_GR.csv <==
ndofs,err,est,
16,0.24966,0.86593
35,0.17512,0.46997
91,0.11185,0.27675
275,0.070475,0.17779
931,0.044347,0.11561
3395,0.027853,0.076131
12931,0.017443,0.05126


==> data/Lshape_est2_p2_eps2_GERS01_Tadm.csv <==
ndofs,err,est,
16,0.24972,0.86651
29,0.2372,0.46912
35,0.17593,0.28326
84,0.11227,0.17218
134,0.070852,0.11169
180,0.044729,0.075066
229,0.028278,0.052719
295,0.017865,0.036671
436,0.011256,0.025081
601,0.0070882,0.017557
837,0.0044497,0.012561
1152,0.0027895,0.0093257


==> data/Lshape_est2_p2_eps2_GR.csv <==
ndofs,err,est,
16,0.24972,0.86651
35,0.17521,0.46591
91,0.11196,0.26892
275,0.070627,0.17027
931,0.044536,0.10866
3395,0.028076,0.069663
12931,0.017691,0.044951


==> data/Lshape_est2_p2_eps3_GERS01_Tadm.csv <==
ndofs,err,est,
16,0.24973,0.87139
29,0.23721,0.47138
35,0.17594,0.28541
84,0.11228,0.16853
134,0.070869,0.10786
180,0.04475,0.071558
229,0.028304,0.049654
305,0.01788,0.033555
461,0.01129,0.022249
675,0.0071191,0.014867
997,0.0044875,0.0095847
1487,0.0028283,0.006468


==> data/Lshape_est2_p2_eps3_GR.csv <==
ndofs,err,est,
16,0.24973,0.87139
35,0.17522,0.46725
91,0.11198,0.26662
275,0.070643,0.16779
931,0.044556,0.10625
3395,0.028101,0.067405
12931,0.017722,0.042869


==> data/Lshape_est2_p2_eps4_GERS01_Tadm.csv <==
ndofs,err,est,
16,0.24973,0.87791
29,0.23721,0.47686
35,0.17594,0.29091
84,0.11228,0.16826
134,0.07087,0.10707
180,0.044752,0.070671
229,0.028307,0.048829
305,0.017884,0.032642
485,0.011284,0.02151
709,0.0071192,0.014074
1025,0.0044919,0.008821
1620,0.0028323,0.005671


==> data/Lshape_est2_p2_eps4_GR.csv <==
ndofs,err,est,
16,0.24973,0.87791
35,0.17522,0.47064
91,0.11198,0.26645
275,0.070645,0.16726
931,0.044558,0.10562
3395,0.028104,0.066737
12931,0.017726,0.042207


==> data/Lshape_est2_p2_eps5_GERS01_Tadm.csv <==
ndofs,err,est,
16,0.24973,0.88497
29,0.23721,0.48343
35,0.17594,0.29747
84,0.11228,0.1692
134,0.070871,0.10738
180,0.044752,0.070738
229,0.028307,0.048795
311,0.017877,0.032349
490,0.011285,0.021418
717,0.0071194,0.013888
1045,0.0044909,0.0084931
1670,0.0028314,0.0053832


==> data/Lshape_est2_p2_eps5_GR.csv <==
ndofs,err,est,
16,0.24973,0.88497
35,0.17522,0.47472
91,0.11198,0.26705
275,0.070645,0.16742
931,0.044558,0.10562
3395,0.028104,0.066648
12931,0.017726,0.042067


==> data/Lshape_est2_p2_eps6_GERS01_Tadm.csv <==
ndofs,err,est,
77,0.085967,0.34494
88,0.081425,0.19351
108,0.054223,0.14897
210,0.035403,0.087906
249,0.023243,0.059293
300,0.078019,0.037221
417,0.05177,0.023215
692,0.060648,0.028826
727,0.056844,0.021717


==> data/Lshape_est2_p2_eps6_GR.csv <==
ndofs,err,est,
77,0.085967,0.34494
153,0.06003,0.19658
377,0.039296,0.12117
1113,0.025506,0.076504
3737,0.077077,0.049568
13593,0.051185,0.031623


==> data/curvedLshape_p3_eps1_GERS01_Tadm.csv <==
ndofs,err,est,
25,0.22379,1.4981
40,0.18126,0.88657
40,0.18163,0.55073
70,0.15109,0.45276
122,0.11185,0.23719
166,0.068708,0.15879
239,0.036921,0.097354
292,0.027551,0.069905
338,0.017455,0.04855
386,0.011279,0.034545
430,0.0073924,0.025702
435,0.0063459,0.024597
461,0.0046221,0.017579


==> data/curvedLshape_p3_eps1_GR.csv <==
ndofs,err,est,
25,0.22379,1.4981
48,0.17192,0.81982
112,0.114,0.4787
312,0.071875,0.2998
1000,0.045281,0.19057
3528,0.028593,0.12211
13192,0.018119,0.078774


==> data/curvedLshape_p3_eps2_GERS01_Tadm.csv <==
ndofs,err,est,
25,0.22379,1.4941
40,0.18127,0.87792
40,0.18166,0.53633
70,0.15112,0.44199
122,0.11188,0.22196
166,0.068727,0.14378
255,0.036294,0.085978
324,0.027383,0.057917
363,0.016497,0.040134
446,0.0094874,0.02457
499,0.0066736,0.017777
534,0.0044933,0.012342


==> data/curvedLshape_p3_eps2_GR.csv <==
ndofs,err,est,
25,0.22379,1.4941
48,0.1719,0.81441
112,0.11398,0.47176
312,0.07183,0.29323
1000,0.045212,0.18472
3528,0.028486,0.11706
13192,0.017957,0.074538


==> data/curvedLshape_p3_eps3_GERS01_Tadm.csv <==
ndofs,err,est,
25,0.22379,1.4936
40,0.18127,0.87487
40,0.18167,0.53128
70,0.15113,0.43394
122,0.11189,0.21574
175,0.068716,0.13935
270,0.036296,0.081467
338,0.027386,0.053431
383,0.015906,0.036816
470,0.010295,0.021888
534,0.0063873,0.015131
602,0.0040413,0.010284


==> data/curvedLshape_p3_eps3_GR.csv <==
ndofs,err,est,
25,0.22379,1.4936
48,0.1719,0.81288
112,0.11397,0.46919
312,0.071826,0.29067
1000,0.045207,0.18236
3528,0.028479,0.11492
13192,0.017948,0.072631


==> data/curvedLshape_p3_eps4_GERS01_Tadm.csv <==
ndofs,err,est,
25,0.22379,1.4944
40,0.18127,0.87396
40,0.18167,0.52978
70,0.15113,0.43286
122,0.11189,0.21386
181,0.067989,0.14021
283,0.035927,0.080343
355,0.023678,0.052028
418,0.017344,0.032336
479,0.010606,0.021308
565,0.0058871,0.012998
628,0.0041167,0.0087463


==> data/curvedLshape_p3_eps4_GR.csv <==
ndofs,err,est,
25,0.22379,1.4944
48,0.1719,0.81289
112,0.11397,0.46835
312,0.071826,0.28976
1000,0.045207,0.18152
3528,0.028478,0.11415
13192,0.017947,0.071928


==> data/curvedLshape_p3_eps5_GERS01_Tadm.csv <==
ndofs,err,est,
25,0.22379,1.4958
40,0.18127,0.87383
40,0.18167,0.52957
70,0.15113,0.43275
122,0.11189,0.21331
176,0.06799,0.1403
279,0.035927,0.080166
350,0.023678,0.051593
413,0.017344,0.031868
478,0.010603,0.020863
562,0.0058874,0.012642
627,0.0038329,0.0089198


==> data/curvedLshape_p3_eps5_GR.csv <==
ndofs,err,est,
25,0.22379,1.4958
48,0.1719,0.81345
112,0.11397,0.46815
312,0.071826,0.28946
1000,0.045207,0.18124
3528,0.028478,0.11389
13192,0.017947,0.071688


==> data/curvedLshape_p3_eps6_GERS01_Tadm.csv <==
ndofs,err,est,
124,0.077822,7.937
130,0.072507,16.982
135,0.07028,11.03
181,0.055357,6.8858
200,0.052246,4.5558
224,0.036064,3.5583
277,0.023108,1.6247
343,0.014646,0.72304
395,0.0092773,0.3226
447,0.0058926,0.14547
499,0.003772,0.067343
557,0.002459,0.033738
638,0.001625,0.019555
733,0.001113,0.010198


==> data/curvedLshape_p3_eps6_GR.csv <==
ndofs,err,est,
124,0.077822,7.937
218,0.058424,2.6157
478,0.03875,0.68637
1286,0.02482,0.27984
4054,0.015852,0.13735
14198,0.010119,0.070446


==> data/pentagon_est_p3_delta1_GERS01_Tadm.csv <==
ndofs,err,est,
25,1.5769,18.715
31,0.79668,9.016
60,0.31725,7.2962
60,0.32386,5.0329
102,0.17099,2.5832
150,0.14964,1.4233
211,0.065375,0.48558
363,0.012956,0.10368
417,0.0097223,0.052843
815,0.0016953,0.011254
1255,0.00055555,0.0035051
3016,0.00015418,0.0010467
5746,4.5905e-05,0.00032424
10092,1.9866e-05,0.0001409


==> data/pentagon_est_p3_delta1_GR.csv <==
ndofs,err,est,
25,1.5769,18.715
48,0.36061,8.9094
111,0.17011,4.8495
306,0.06812,1.0608
972,0.010845,0.14157
3408,0.0012329,0.013123
12696,0.00013873,0.0012992


==> data/pentagon_est_p3_delta2_GERS01_Tadm.csv <==
ndofs,err,est,
25,1.5767,18.714
31,0.79655,9.015
60,0.3173,7.2929
60,0.32392,5.0274
102,0.17095,2.5836
150,0.14963,1.4218
211,0.065326,0.48491
363,0.012951,0.10357
417,0.0097117,0.052747
821,0.0016903,0.011234
1255,0.00055691,0.0035134
3012,0.00015485,0.0010537
5766,4.6086e-05,0.00032525
10092,1.988e-05,0.00014084


==> data/pentagon_est_p3_delta2_GR.csv <==
ndofs,err,est,
25,1.5767,18.714
48,0.36061,8.9077
111,0.1701,4.8455
306,0.068077,1.0588
972,0.010843,0.14151
3408,0.0012327,0.013101
12696,0.00013871,0.0012976


==> data/pentagon_est_p3_delta3_GERS01_Tadm.csv <==
ndofs,err,est,
25,1.5767,18.714
31,0.79654,9.0149
60,0.31731,7.2925
60,0.32393,5.0269
102,0.17094,2.5836
150,0.14963,1.4217
211,0.065321,0.48485
363,0.012951,0.10356
419,0.0094822,0.051361
821,0.0016936,0.011227
1255,0.00055705,0.0035073
3012,0.00015485,0.0010537
5766,4.6107e-05,0.00032533
10092,1.9882e-05,0.00014087


==> data/pentagon_est_p3_delta3_GR.csv <==
ndofs,err,est,
25,1.5767,18.714
48,0.36061,8.9075
111,0.1701,4.8451
306,0.068072,1.0586
972,0.010843,0.1415
3408,0.0012327,0.013098
12696,0.00013871,0.0012974


==> data/pentagon_est_p3_delta4_GERS01_Tadm.csv <==
ndofs,err,est,
25,1.5767,18.713
31,0.79654,9.0149
60,0.31731,7.2925
60,0.32393,5.0268
102,0.17094,2.5836
150,0.14963,1.4217
211,0.065321,0.48484
363,0.012951,0.10356
419,0.0094821,0.05136
821,0.0016936,0.011227
1255,0.00055707,0.0035073
3012,0.00015485,0.0010537
5766,4.6109e-05,0.00032534
10092,1.9882e-05,0.00014087


==> data/pentagon_est_p3_delta4_GR.csv <==
ndofs,err,est,
25,1.5767,18.713
48,0.36061,8.9075
111,0.1701,4.8451
306,0.068072,1.0586
972,0.010843,0.1415
3408,0.0012327,0.013098
12696,0.00013871,0.0012974


==> data/pentagon_est_p3_delta5_GERS01_Tadm.csv <==
ndofs,err,est,
25,1.5767,18.713
31,0.79654,9.0149
60,0.31731,7.2925
60,0.32393,5.0268
102,0.17094,2.5836
150,0.14963,1.4217
211,0.065321,0.48484
363,0.012951,0.10356
419,0.0094821,0.05136
821,0.0016936,0.011227
1255,0.00055707,0.0035073
3012,0.00015485,0.0010537
5766,4.6109e-05,0.00032535
10092,1.9882e-05,0.00014087


==> data/pentagon_est_p3_delta5_GR.csv <==
ndofs,err,est,
25,1.5767,18.713
48,0.36061,8.9075
111,0.1701,4.8451
306,0.068072,1.0586
972,0.010843,0.1415
3408,0.0012327,0.013098
12696,0.00013871,0.0012974


==> data/square_bucato_Tadm.csv <==
ndof,est,err,ndof2
25,119.594263594466,10.8545370318164,32
42,74.6525195167555,8.36359960937349,19.0476190476190
59,52.5130096219110,6.32393389388249,13.5593220338983
82,33.2909031283525,3.39912692828141,9.75609756097561
114,20.6950482302935,2.37372924278482,7.01754385964912
146,14.1723075915785,2.04399720805544,5.47945205479452
269,6.63413773940162,0.773579068208073,2.97397769516729
373,4.32208421862543,0.431323027807280,2.14477211796247
479,2.92795795924380,0.380626655459773,1.67014613778706
978,1.31504214789807,0.127302963143567,0.817995910020450
1574,0.852261791598257,0.0906181541220019,0.508259212198221
2647,0.489307054382290,0.0518347533055878,0.302228938420854
3787,0.289906994286048,0.0272034926221905,0.211249009770267
7647,0.182504844155084,0.0179194511581675,0.104616189355303
10825,0.113987137144633,0.0112654145317878,0.0739030023094688

==> data/square_bucato_uniform.csv <==
ndof,est,err,ndof2
25,119.594263594466,10.8545370318164,32
49,62.6586236792369,7.29652271105450,16.3265306122449
121,17.9147981140064,2.11030997015352,6.61157024793388
361,4.55070978238569,0.434450288386503,2.21606648199446
1217,1.13096155875066,0.101249749748651,0.657354149548069
4369,0.274593209897673,0.0248412196796447,0.183108262760357
16425,0.0681083959807517,0.00618279946078722,0.0487062404870624
